Cost-aware Integration Process Modeling in Multiclouds

Integration as a service (INTaaS) is the centrepiece of current corporate, cloud and device integration processes. Thereby, compositions of integration patterns denote the required integration logic as integration processes, currently running in single-clouds. While multicloud settings gain importance, their promised freedom of selecting the best option for a specific problem is currently not realized as well as security constraints are handled in a cost-intensive manner for the INTaaS vendors, leading to security vs. costs goal conflicts, and intransparent to the process modeler. In this work, we propose a design-time placement for processes in multiclouds that is cost-optimal for INTaaS problem sizes, and respects configurable security constraints of their customers. To make the solution tractable for larger, productive INTaaS processes, it is relaxed by using a local search heuristic, and complemented by correctness-preserving model decomposition. This allows for a novel perspective on cost-aware process modeling from a process modeler's perspective. The multicloud process placement is evaluated on real-world integration processes with respect to cost- and runtime-efficiency, and discusses interesting trade-offs. The process modeler's perspective is investigated based on a new cost-aware modeling process, featuring the interaction between the user and the INTaaS vendor through ad-hoc multicloud cost calculation and correctness-preserving, process cost reduction proposals.

==> images/costModels.dat <==
# Cost models

RAM	"Amazon AWS"	"Microsoft Azure"	"X"
0.50	0.0067 	-	-
0.75	-	0.017	-
1	0.0134 	0.012	-
1.75	-	0.051	-
2	0.0268 	0.024	23,63
3.50	-	0.059	-
4	0.0536 	0.046	28,24
7	-	0.099	-
8	0.1072 	0.093	37,44
14	-	0.125	-
16	0.2144 	0.125	55,86
28	-	0.250	-
32	0.4288 	0.250	-
56	-	0.500	-
64	0.96 	0.500	-
112	-	1.000	-
128	-	1.000	-
140	-	1.563	-
160	2.4 	-	-
224	-	2.193	-
256	3.84 	1.999	-
432	-	3.769	-
448	-	7.328	-


# SAP instead of X
RAM	"Amazon AWS"	"Microsoft Azure"	"SAP Old"	"SAP"
0.50	0.0067 	-	-	-
0.75	-	0.017	-	-
1	0.0134 	0.012	-	-
1.75	-	0.051	-	-
2	0.0268 	0.024	23,63	72,53
3.50	-	0.059	-	-
4	0.0536 	0.046	28,24	92,69
7	-	0.099	-	-
8	0.1072 	0.093	37,44	133
14	-	0.125	-	-
16	0.2144 	0.125	55,86	213,65
28	-	0.250	-	-
32	0.4288 	0.250	-	374,93
56	-	0.500	-	-
64	0.96 	0.500	-	-
112	-	1.000	-	-
128	-	1.000	-	-
140	-	1.563	-	-
160	2.4 	-	-	-
224	-	2.193	-	-
256	3.84 	1.999	-	-
432	-	3.769	-	-
448	-	7.328	-	-

